Enhanced Prediction of CO2 Solubility under Geological Conditions for CCUS via Improved Pitzer Parameters and Physics-Informed Machine Learning

The solubility of CO2 in formation brines plays a critical role in the efficiency of carbon capture and storage (CCS) operations. It is strongly influenced by pressure, temperature, and brine composition. Various experimental studies and modeling approaches have been developed to estimate CO2 solubility under wide ranges of pressure, temperature, and salinities. This work makes three key contributions. First, we present an extensive literature review of experimental, theoretical, and simulation-based approaches for measuring and predicting CO2 solubility across a wide range of conditions and also a discussion of how the different parameters affect solubility. Second, we introduce an improved set of temperature-dependent Pitzer interaction parameters, yielding up to a 76% reduction in average absolute deviation compared to conventional values in the geochemical simulation software PHREEQC. Third, we develop a physics-informed machine learning model that integrates thermodynamic intuition with data-driven learning, achieving a 14% reduction in prediction error over the state-of-the-art and up to 40% improvement at high salinities. Together, these advances provide a robust and accurate framework for predicting CO2 solubility, supporting more reliable CCS design and deployment.

==> figures/co2_atmospheric.csv <==
Year,Month,Decimal Date,Carbon Dioxide (ppm),Seasonally Adjusted CO2 (ppm),Carbon Dioxide Fit (ppm),Seasonally Adjusted CO2 Fit (ppm)
1958,1,1958.0411,,,,
1958,2,1958.1260,,,,
1958,3,1958.2027,315.69,314.42,316.18,314.89
1958,4,1958.2877,317.45,315.15,317.3,314.98
1958,5,1958.3699,317.5,314.73,317.83,315.06
1958,6,1958.4548,,,317.22,315.14
1958,7,1958.5370,315.86,315.17,315.87,315.21
1958,8,1958.6219,314.93,316.17,314.01,315.29
1958,9,1958.7068,313.21,316.06,312.48,315.35
1958,10,1958.7890,,,312.45,315.4
1958,11,1958.8740,313.33,315.2,313.61,315.46
1958,12,1958.9562,314.67,315.44,314.75,315.51
1959,1,1959.0411,315.58,315.56,315.6,315.57
1959,2,1959.1260,316.48,315.88,316.24,315.63
1959,3,1959.2027,316.65,315.37,316.98,315.69
1959,4,1959.2877,317.72,315.41,318.09,315.76
1959,5,1959.3699,318.29,315.51,318.62,315.84
1959,6,1959.4548,318.15,316.04,318.02,315.93
1959,7,1959.5370,316.54,315.85,316.68,316.02
1959,8,1959.6219,314.8,316.04,314.84,316.12
1959,9,1959.7068,313.84,316.7,313.33,316.21
1959,10,1959.7890,313.34,316.31,313.34,316.3
1959,11,1959.8740,314.81,316.69,314.53,316.39
1959,12,1959.9562,315.58,316.36,315.71,316.47
1960,1,1960.0410,316.43,316.41,316.58,316.56
1960,2,1960.1257,316.97,316.37,317.25,316.64
1960,3,1960.2049,317.58,316.27,318.04,316.72
1960,4,1960.2896,319.03,316.69,319.15,316.8
1960,5,1960.3716,320.03,317.24,319.65,316.87
1960,6,1960.4563,319.59,317.49,319.01,316.93
1960,7,1960.5383,318.18,317.51,317.62,316.98
1960,8,1960.6230,315.9,317.18,315.71,317.01
1960,9,1960.7077,314.17,317.05,314.14,317.04
1960,10,1960.7896,313.83,316.82,314.1,317.07
1960,11,1960.8743,315,316.88,315.24,317.1
1960,12,1960.9563,316.19,316.97,316.38,317.14
1961,1,1961.0411,316.9,316.88,317.22,317.19
1961,2,1961.1260,317.7,317.09,317.87,317.26
1961,3,1961.2027,318.54,317.25,318.63,317.32
1961,4,1961.2877,319.48,317.15,319.75,317.41
1961,5,1961.3699,320.58,317.78,320.3,317.49
1961,6,1961.4548,319.77,317.65,319.69,317.59
1961,7,1961.5370,318.57,317.87,318.34,317.67
1961,8,1961.6219,316.79,318.05,316.47,317.76
1961,9,1961.7068,314.99,317.87,314.94,317.84
1961,10,1961.7890,315.31,318.31,314.93,317.92
1961,11,1961.8740,316.1,317.99,316.12,317.99
1961,12,1961.9562,317.01,317.79,317.29,318.06
1962,1,1962.0411,317.94,317.92,318.15,318.12
1962,2,1962.1260,318.55,317.94,318.81,318.19
1962,3,1962.2027,319.68,318.39,319.57,318.25
1962,4,1962.2877,320.57,318.24,320.68,318.32
1962,5,1962.3699,321.01,318.2,321.2,318.39
1962,6,1962.4548,320.62,318.48,320.56,318.45
1962,7,1962.5370,319.61,318.91,319.17,318.5
1962,8,1962.6219,317.4,318.66,317.26,318.55
1962,9,1962.7068,316.25,319.14,315.68,318.6
1962,10,1962.7890,315.42,318.43,315.64,318.64
1962,11,1962.8740,316.69,318.59,316.8,318.68
1962,12,1962.9562,317.7,318.48,317.94,318.71
1963,1,1963.0411,318.74,318.72,318.79,318.76
1963,2,1963.1260,319.07,318.46,319.43,318.8
1963,3,1963.2027,319.86,318.56,320.17,318.85
1963,4,1963.2877,321.39,319.04,321.27,318.9
1963,5,1963.3699,322.25,319.42,321.78,318.96
1963,6,1963.4548,321.48,319.33,321.13,319.01
1963,7,1963.5370,319.74,319.04,319.72,319.05
1963,8,1963.6219,317.77,319.03,317.8,319.09
1963,9,1963.7068,316.21,319.12,316.21,319.13
1963,10,1963.7890,315.99,319.01,316.17,319.18
1963,11,1963.8740,317.06,318.97,317.34,319.22
1963,12,1963.9562,318.35,319.14,318.49,319.27
1964,1,1964.0410,319.57,319.55,319.34,319.31
1964,2,1964.1257,,,319.98,319.36
1964,3,1964.2049,,,320.75,319.4
1964,4,1964.2896,,,321.84,319.45
1964,5,1964.3716,322.26,319.42,322.32,319.49
1964,6,1964.4563,321.89,319.76,321.63,319.52
1964,7,1964.5383,320.44,319.76,320.2,319.55
1964,8,1964.6230,318.69,319.99,318.25,319.58
1964,9,1964.7077,316.71,319.63,316.65,319.6
1964,10,1964.7896,316.87,319.9,316.6,319.62
1964,11,1964.8743,317.68,319.59,317.75,319.63
1964,12,1964.9563,318.71,319.5,318.88,319.65
1965,1,1965.0411,319.44,319.42,319.71,319.68
1965,2,1965.1260,320.44,319.82,320.34,319.71
1965,3,1965.2027,320.89,319.58,321.08,319.76
1965,4,1965.2877,322.14,319.77,322.2,319.82
1965,5,1965.3699,322.16,319.32,322.74,319.9
1965,6,1965.4548,321.87,319.71,322.13,319.99
1965,7,1965.5370,321.21,320.5,320.77,320.09
1965,8,1965.6219,318.87,320.14,318.9,320.2
1965,9,1965.7068,317.82,320.75,317.37,320.32
1965,10,1965.7890,317.3,320.35,317.4,320.43
1965,11,1965.8740,318.87,320.79,318.65,320.55
1965,12,1965.9562,319.42,320.21,319.88,320.66
1966,1,1966.0411,320.62,320.61,320.81,320.78
1966,2,1966.1260,321.59,320.97,321.54,320.91
1966,3,1966.2027,322.39,321.07,322.34,321.01
1966,4,1966.2877,323.7,321.33,323.51,321.12
1966,5,1966.3699,324.08,321.22,324.08,321.23
1966,6,1966.4548,323.75,321.59,323.47,321.32
1966,7,1966.5370,322.39,321.68,322.09,321.41
1966,8,1966.6219,320.36,321.64,320.17,321.48
1966,9,1966.7068,318.64,321.58,318.59,321.55
1966,10,1966.7890,318.1,321.16,318.57,321.62
1966,11,1966.8740,319.79,321.71,319.77,321.68
1966,12,1966.9562,321.03,321.82,320.96,321.74
1967,1,1967.0411,322.32,322.31,321.83,321.8
1967,2,1967.1260,322.5,321.87,322.49,321.85
1967,3,1967.2027,323.04,321.72,323.24,321.9
1967,4,1967.2877,324.42,322.04,324.35,321.95
1967,5,1967.3699,325,322.13,324.87,322.01
1967,6,1967.4548,324.09,321.92,324.22,322.07
1967,7,1967.5370,322.55,321.83,322.81,322.13
1967,8,1967.6219,320.92,322.2,320.88,322.2
1967,9,1967.7068,319.25,322.21,319.3,322.27
1967,10,1967.7890,319.39,322.46,319.29,322.34
1967,11,1967.8740,320.72,322.66,320.5,322.42
1967,12,1967.9562,321.96,322.76,321.71,322.49
1968,1,1968.0410,322.57,322.55,322.6,322.57
1968,2,1968.1257,323.14,322.52,323.28,322.65
1968,3,1968.2049,323.89,322.54,324.09,322.73
1968,4,1968.2896,325.02,322.61,325.25,322.82
1968,5,1968.3716,325.57,322.69,325.79,322.92
1968,6,1968.4563,325.36,323.2,325.17,323.02
1968,7,1968.5383,324.14,323.45,323.79,323.13
1968,8,1968.6230,322.11,323.42,321.9,323.25
1968,9,1968.7077,320.33,323.3,320.37,323.36
1968,10,1968.7896,320.25,323.32,320.42,323.48
1968,11,1968.8743,321.32,323.26,321.69,323.61
1968,12,1968.9563,322.89,323.7,322.95,323.74
1969,1,1969.0411,324,323.98,323.91,323.88
1969,2,1969.1260,324.42,323.79,324.66,324.03
1969,3,1969.2027,325.63,324.31,325.5,324.16
1969,4,1969.2877,326.66,324.26,326.72,324.3
1969,5,1969.3699,327.38,324.49,327.33,324.44
1969,6,1969.4548,326.7,324.51,326.74,324.57
1969,7,1969.5370,325.88,325.16,325.38,324.69
1969,8,1969.6219,323.66,324.95,323.48,324.8
1969,9,1969.7068,322.38,325.35,321.91,324.9
1969,10,1969.7890,321.78,324.87,321.91,324.99
1969,11,1969.8740,322.85,324.8,323.15,325.07
1969,12,1969.9562,324.12,324.92,324.36,325.15
1970,1,1970.0411,325.06,325.04,325.27,325.24
1970,2,1970.1260,325.98,325.35,325.96,325.32
1970,3,1970.2027,326.93,325.59,326.74,325.39
1970,4,1970.2877,328.14,325.73,327.9,325.47
1970,5,1970.3699,328.08,325.18,328.45,325.55
1970,6,1970.4548,327.67,325.47,327.8,325.63
1970,7,1970.5370,326.34,325.62,326.39,325.7
1970,8,1970.6219,324.69,325.98,324.44,325.77
1970,9,1970.7068,323.1,326.08,322.83,325.83
1970,10,1970.7890,323.07,326.17,322.79,325.88
1970,11,1970.8740,324.01,325.96,323.99,325.93
1970,12,1970.9562,325.13,325.94,325.17,325.97
1971,1,1971.0411,326.17,326.15,326.04,326.01
1971,2,1971.1260,326.68,326.05,326.69,326.04
1971,3,1971.2027,327.17,325.83,327.44,326.08
1971,4,1971.2877,327.79,325.37,328.57,326.13
1971,5,1971.3699,328.92,326.01,329.1,326.19
1971,6,1971.4548,328.57,326.36,328.44,326.26
1971,7,1971.5370,327.36,326.64,327.02,326.33
1971,8,1971.6219,325.43,326.73,325.06,326.4
1971,9,1971.7068,323.36,326.36,323.46,326.47
1971,10,1971.7890,323.57,326.68,323.44,326.54
1971,11,1971.8740,324.8,326.76,324.68,326.62
1971,12,1971.9562,326.01,326.83,325.9,326.69
1972,1,1972.0410,326.77,326.75,326.81,326.78
1972,2,1972.1257,327.63,327,327.51,326.87
1972,3,1972.2049,327.75,326.38,328.35,326.97
1972,4,1972.2896,329.73,327.27,329.55,327.09
1972,5,1972.3716,330.07,327.15,330.13,327.22
1972,6,1972.4563,329.09,326.89,329.54,327.37
1972,7,1972.5383,328.04,327.35,328.19,327.53
1972,8,1972.6230,326.32,327.65,326.34,327.71
1972,9,1972.7077,324.84,327.86,324.87,327.9
1972,10,1972.7896,325.2,328.32,324.99,328.09
1972,11,1972.8743,326.5,328.46,326.36,328.3
1972,12,1972.9563,327.55,328.37,327.71,328.5
1973,1,1973.0411,328.55,328.53,328.75,328.71
1973,2,1973.1260,329.56,328.92,329.57,328.92
1973,3,1973.2027,330.3,328.95,330.47,329.11
1973,4,1973.2877,331.5,329.07,331.76,329.31
1973,5,1973.3699,332.48,329.55,332.41,329.48
1973,6,1973.4548,332.07,329.85,331.85,329.64
1973,7,1973.5370,330.87,330.14,330.48,329.78
1973,8,1973.6219,329.31,330.62,328.54,329.89
1973,9,1973.7068,327.51,330.53,326.93,329.96
1973,10,1973.7890,327.18,330.32,326.89,330.01
1973,11,1973.8740,328.16,330.14,328.09,330.05
1973,12,1973.9562,328.64,329.46,329.26,330.07
1974,1,1974.0411,329.35,329.33,330.12,330.09
1974,2,1974.1260,330.71,330.07,330.76,330.11
1974,3,1974.2027,331.48,330.13,331.51,330.14
1974,4,1974.2877,332.65,330.2,332.63,330.17
1974,5,1974.3699,333.09,330.14,333.15,330.21
1974,6,1974.4548,332.25,330.02,332.47,330.25
1974,7,1974.5370,331.18,330.45,331,330.3
1974,8,1974.6219,329.39,330.71,329,330.35
1974,9,1974.7068,327.43,330.46,327.36,330.4
1974,10,1974.7890,327.37,330.52,327.32,330.46
1974,11,1974.8740,328.46,330.44,328.55,330.51
1974,12,1974.9562,329.57,330.39,329.77,330.58
1975,1,1975.0411,330.4,330.38,330.68,330.65
1975,2,1975.1260,331.4,330.76,331.38,330.73
1975,3,1975.2027,332.04,330.68,332.19,330.81
1975,4,1975.2877,333.31,330.86,333.38,330.91
1975,5,1975.3699,333.97,331.02,333.95,331
1975,6,1975.4548,333.6,331.36,333.32,331.1
1975,7,1975.5370,331.9,331.17,331.9,331.2
1975,8,1975.6219,330.06,331.38,329.94,331.29
1975,9,1975.7068,328.56,331.6,328.33,331.39
1975,10,1975.7890,328.34,331.5,328.33,331.47
1975,11,1975.8740,329.49,331.48,329.59,331.56
1975,12,1975.9562,330.76,331.59,330.83,331.64
1976,1,1976.0410,331.75,331.73,331.75,331.72
1976,2,1976.1257,332.56,331.92,332.45,331.8
1976,3,1976.2049,333.5,332.11,333.28,331.87
1976,4,1976.2896,334.58,332.1,334.45,331.95
1976,5,1976.3716,334.88,331.92,334.98,332.02
1976,6,1976.4563,334.34,332.11,334.31,332.1
1976,7,1976.5383,333.05,332.34,332.87,332.19
1976,8,1976.6230,330.94,332.29,330.89,332.28
1976,9,1976.7077,329.3,332.37,329.3,332.38
1976,10,1976.7896,328.94,332.1,329.34,332.49
1976,11,1976.8743,330.31,332.3,330.65,332.62
1976,12,1976.9563,331.68,332.51,331.95,332.76
1977,1,1977.0411,332.93,332.91,332.96,332.92
1977,2,1977.1260,333.42,332.77,333.76,333.1
1977,3,1977.2027,334.7,333.33,334.65,333.26
1977,4,1977.2877,336.07,333.6,335.94,333.45
1977,5,1977.3699,336.75,333.77,336.61,333.63
1977,6,1977.4548,336.27,334.01,336.05,333.82
1977,7,1977.5370,334.92,334.18,334.69,333.99
1977,8,1977.6219,332.75,334.08,332.79,334.15
1977,9,1977.7068,331.59,334.65,331.23,334.31
1977,10,1977.7890,331.16,334.34,331.29,334.46
1977,11,1977.8740,332.4,334.41,332.62,334.6
1977,12,1977.9562,333.85,334.68,333.92,334.74
1978,1,1978.0411,334.97,334.95,334.91,334.87
1978,2,1978.1260,335.38,334.74,335.67,335.01
1978,3,1978.2027,336.64,335.27,336.52,335.13
1978,4,1978.2877,337.76,335.28,337.75,335.25
1978,5,1978.3699,338.01,335.03,338.35,335.37
1978,6,1978.4548,337.89,335.63,337.73,335.49
1978,7,1978.5370,336.54,335.8,336.31,335.59
1978,8,1978.6219,334.68,336.02,334.33,335.7
1978,9,1978.7068,332.76,335.83,332.7,335.79
1978,10,1978.7890,332.55,335.74,332.71,335.89
1978,11,1978.8740,333.92,335.93,333.99,335.98
1978,12,1978.9562,334.95,335.78,335.26,336.08
1979,1,1979.0411,336.23,336.21,336.22,336.19
1979,2,1979.1260,336.76,336.11,336.96,336.3
1979,3,1979.2027,337.96,336.58,337.8,336.41
1979,4,1979.2877,338.89,336.4,339.04,336.53
1979,5,1979.3699,339.47,336.48,339.65,336.66
1979,6,1979.4548,339.29,337.02,339.05,336.8
1979,7,1979.5370,337.73,336.99,337.64,336.93
1979,8,1979.6219,336.08,337.43,335.69,337.07
1979,9,1979.7068,333.92,337,334.11,337.21
1979,10,1979.7890,333.86,337.07,334.17,337.36
1979,11,1979.8740,335.29,337.31,335.52,337.52
1979,12,1979.9562,336.73,337.57,336.86,337.68
1980,1,1980.0410,338.01,338,337.88,337.85
1980,2,1980.1257,338.36,337.71,338.68,338.01
1980,3,1980.2049,340.07,338.67,339.6,338.17
1980,4,1980.2896,340.77,338.25,340.87,338.33
1980,5,1980.3716,341.47,338.46,341.48,338.48
1980,6,1980.4563,341.17,338.91,340.87,338.63
1980,7,1980.5383,339.56,338.84,339.45,338.76
1980,8,1980.6230,337.6,338.97,337.49,338.9
1980,9,1980.7077,335.88,338.99,335.9,339.02
1980,10,1980.7896,336.02,339.23,335.93,339.13
1980,11,1980.8743,337.1,339.12,337.24,339.24
1980,12,1980.9563,338.21,339.05,338.52,339.34
1981,1,1981.0411,339.24,339.22,339.47,339.44
1981,2,1981.1260,340.48,339.82,340.21,339.54
1981,3,1981.2027,341.38,339.99,341.04,339.63
1981,4,1981.2877,342.51,340,342.24,339.72
1981,5,1981.3699,342.91,339.89,342.82,339.8
1981,6,1981.4548,342.25,339.96,342.15,339.89
1981,7,1981.5370,340.49,339.74,340.69,339.97
1981,8,1981.6219,338.43,339.78,338.67,340.06
1981,9,1981.7068,336.69,339.8,337.03,340.16
1981,10,1981.7890,336.86,340.08,337.04,340.26
1981,11,1981.8740,338.36,340.4,338.36,340.37
1981,12,1981.9562,339.61,340.45,339.66,340.48
1982,1,1982.0411,340.75,340.73,340.63,340.59
1982,2,1982.1260,341.61,340.95,341.37,340.7
1982,3,1982.2027,342.7,341.31,342.2,340.79
1982,4,1982.2877,343.57,341.05,343.41,340.88
1982,5,1982.3699,344.14,341.11,343.99,340.96
1982,6,1982.4548,343.35,341.05,343.31,341.04
1982,7,1982.5370,342.06,341.31,341.83,341.11
1982,8,1982.6219,339.81,341.17,339.8,341.19
1982,9,1982.7068,337.98,341.1,338.14,341.27
1982,10,1982.7890,337.86,341.1,338.14,341.37
1982,11,1982.8740,339.26,341.31,339.46,341.48
1982,12,1982.9562,340.49,341.33,340.78,341.61
1983,1,1983.0411,341.38,341.36,341.8,341.77
1983,2,1983.1260,342.52,341.86,342.61,341.94
1983,3,1983.2027,343.1,341.7,343.52,342.11
1983,4,1983.2877,344.94,342.42,344.84,342.3
1983,5,1983.3699,345.76,342.72,345.53,342.49
1983,6,1983.4548,345.32,343.01,344.97,342.69
1983,7,1983.5370,343.98,343.23,343.59,342.86
1983,8,1983.6219,342.38,343.74,341.64,343.03
1983,9,1983.7068,339.87,342.99,340.05,343.19
1983,10,1983.7890,339.99,343.24,340.1,343.34
1983,11,1983.8740,341.15,343.2,341.46,343.49
1983,12,1983.9562,342.99,343.84,342.79,343.62
1984,1,1984.0410,343.7,343.68,343.79,343.76
1984,2,1984.1257,344.5,343.84,344.56,343.89
1984,3,1984.2049,345.28,343.85,345.46,344.01
1984,4,1984.2896,347.07,344.51,346.72,344.14
1984,5,1984.3716,347.43,344.38,347.31,344.26
1984,6,1984.4563,346.8,344.5,346.65,344.38
1984,7,1984.5383,345.39,344.67,345.2,344.5
1984,8,1984.6230,343.28,344.67,343.19,344.62
1984,9,1984.7077,341.07,344.22,341.57,344.74
1984,10,1984.7896,341.35,344.6,341.61,344.86
1984,11,1984.8743,342.98,345.03,342.96,344.99
1984,12,1984.9563,344.22,345.07,344.28,345.12
1985,1,1985.0411,344.97,344.95,345.28,345.25
1985,2,1985.1260,345.99,345.33,346.06,345.39
1985,3,1985.2027,347.43,346.02,346.93,345.5
1985,4,1985.2877,348.35,345.8,348.18,345.62
1985,5,1985.3699,348.93,345.87,348.79,345.73
1985,6,1985.4548,348.25,345.93,348.13,345.83
1985,7,1985.5370,346.56,345.8,346.65,345.92
1985,8,1985.6219,344.68,346.04,344.61,346.01
1985,9,1985.7068,343.09,346.24,342.93,346.1
1985,10,1985.7890,342.8,346.07,342.93,346.19
1985,11,1985.8740,344.24,346.3,344.24,346.28
1985,12,1985.9562,345.56,346.41,345.53,346.37
1986,1,1986.0411,346.3,346.27,346.5,346.47
1986,2,1986.1260,346.95,346.29,347.25,346.58
1986,3,1986.2027,347.85,346.44,348.11,346.68
1986,4,1986.2877,349.55,347,349.37,346.81
1986,5,1986.3699,350.21,347.14,350,346.93
1986,6,1986.4548,349.55,347.22,349.37,347.06
1986,7,1986.5370,347.94,347.18,347.91,347.18
1986,8,1986.6219,345.9,347.27,345.9,347.31
1986,9,1986.7068,344.85,348.01,344.26,347.44
1986,10,1986.7890,344.17,347.45,344.29,347.56
1986,11,1986.8740,345.66,347.73,345.64,347.69
1986,12,1986.9562,346.9,347.76,346.98,347.82
1987,1,1987.0411,348.02,348,348,347.97
1987,2,1987.1260,348.47,347.8,348.81,348.13
1987,3,1987.2027,349.41,348,349.71,348.28
1987,4,1987.2877,350.99,348.43,351.04,348.46
1987,5,1987.3699,351.85,348.76,351.73,348.65
1987,6,1987.4548,351.26,348.92,351.17,348.85
1987,7,1987.5370,349.51,348.75,349.79,349.05
1987,8,1987.6219,348.1,349.48,347.86,349.27
1987,9,1987.7068,346.45,349.62,346.31,349.49
1987,10,1987.7890,346.36,349.66,346.43,349.71
1987,11,1987.8740,347.81,349.89,347.88,349.94
1987,12,1987.9562,348.96,349.82,349.32,350.16
1988,1,1988.0410,350.43,350.41,350.42,350.39
1988,2,1988.1257,351.73,351.06,351.29,350.61
1988,3,1988.2049,352.22,350.77,352.28,350.81
1988,4,1988.2896,353.59,351,353.63,351.02
1988,5,1988.3716,354.22,351.13,354.3,351.21
1988,6,1988.4563,353.79,351.47,353.7,351.4
1988,7,1988.5383,352.38,351.64,352.28,351.57
1988,8,1988.6230,350.43,351.84,350.29,351.74
1988,9,1988.7077,348.73,351.92,348.68,351.89
1988,10,1988.7896,348.88,352.19,348.74,352.03
1988,11,1988.8743,350.07,352.15,350.1,352.16
1988,12,1988.9563,351.34,352.2,351.43,352.28
1989,1,1989.0411,352.76,352.74,352.42,352.39
1989,2,1989.1260,353.07,352.39,353.18,352.5
1989,3,1989.2027,353.68,352.25,354.03,352.59
1989,4,1989.2877,355.42,352.84,355.28,352.69
1989,5,1989.3699,355.67,352.57,355.89,352.78
1989,6,1989.4548,355.12,352.77,355.22,352.88
1989,7,1989.5370,353.9,353.13,353.72,352.98
1989,8,1989.6219,351.67,353.06,351.65,353.08
1989,9,1989.7068,349.8,353,349.96,353.18
1989,10,1989.7890,349.99,353.31,349.97,353.27
1989,11,1989.8740,351.29,353.39,351.3,353.37
1989,12,1989.9562,352.52,353.39,352.62,353.47
1990,1,1990.0411,353.66,353.64,353.61,353.57
1990,2,1990.1260,354.7,354.02,354.36,353.68
1990,3,1990.2027,355.38,353.95,355.22,353.77
1990,4,1990.2877,356.2,353.62,356.47,353.87
1990,5,1990.3699,357.16,354.05,357.08,353.97
1990,6,1990.4548,356.23,353.87,356.42,354.08
1990,7,1990.5370,354.81,354.04,354.95,354.2
1990,8,1990.6219,352.91,354.3,352.91,354.34
1990,9,1990.7068,350.96,354.17,351.26,354.48
1990,10,1990.7890,351.18,354.51,351.31,354.62
1990,11,1990.8740,352.83,354.93,352.7,354.78
1990,12,1990.9562,354.21,355.08,354.07,354.92
1991,1,1991.0411,354.72,354.7,355.11,355.07
1991,2,1991.1260,355.75,355.07,355.91,355.22
1991,3,1991.2027,357.16,355.72,356.79,355.34
1991,4,1991.2877,358.6,356,358.06,355.45
1991,5,1991.3699,359.34,356.21,358.66,355.54
1991,6,1991.4548,358.24,355.87,357.97,355.62
1991,7,1991.5370,356.17,355.4,356.43,355.68
1991,8,1991.6219,354.02,355.41,354.3,355.74
1991,9,1991.7068,352.15,355.37,352.56,355.79
1991,10,1991.7890,352.21,355.55,352.53,355.85
1991,11,1991.8740,353.75,355.85,353.84,355.92
1991,12,1991.9562,354.99,355.86,355.13,355.99
1992,1,1992.0410,355.99,355.96,356.09,356.06
1992,2,1992.1257,356.72,356.04,356.82,356.13
1992,3,1992.2049,357.81,356.34,357.68,356.2
1992,4,1992.2896,359.15,356.52,358.91,356.26
1992,5,1992.3716,359.66,356.53,359.44,356.31
1992,6,1992.4563,359.25,356.9,358.69,356.36
1992,7,1992.5383,357.02,356.27,357.11,356.39
1992,8,1992.6230,355,356.43,354.96,356.43
1992,9,1992.7077,353.01,356.25,353.2,356.46
1992,10,1992.7896,353.31,356.65,353.15,356.49
1992,11,1992.8743,354.16,356.27,354.44,356.52
1992,12,1992.9563,355.4,356.27,355.71,356.57
1993,1,1993.0411,356.7,356.68,356.65,356.62
1993,2,1993.1260,357.16,356.48,357.37,356.68
1993,3,1993.2027,358.38,356.93,358.2,356.74
1993,4,1993.2877,359.46,356.85,359.44,356.81
1993,5,1993.3699,360.28,357.13,360.04,356.89
1993,6,1993.4548,359.6,357.21,359.35,356.98
1993,7,1993.5370,357.57,356.79,357.83,357.08
1993,8,1993.6219,355.52,356.93,355.75,357.19
1993,9,1993.7068,353.69,356.93,354.06,357.32
1993,10,1993.7890,353.99,357.35,354.11,357.46
1993,11,1993.8740,355.33,357.46,355.51,357.61
1993,12,1993.9562,356.8,357.68,356.91,357.77
1994,1,1994.0411,358.37,358.35,357.97,357.94
1994,2,1994.1260,358.91,358.22,358.8,358.11
1994,3,1994.2027,359.97,358.52,359.73,358.26
1994,4,1994.2877,361.27,358.64,361.07,358.43
1994,5,1994.3699,361.69,358.53,361.74,358.59
1994,6,1994.4548,360.94,358.55,361.12,358.75
1994,7,1994.5370,359.55,358.76,359.67,358.91
1994,8,1994.6219,357.48,358.89,357.64,359.09
1994,9,1994.7068,355.84,359.09,356,359.27
1994,10,1994.7890,356,359.37,356.08,359.44
1994,11,1994.8740,357.58,359.71,357.52,359.63
1994,12,1994.9562,359.04,359.92,358.94,359.81
1995,1,1995.0411,359.97,359.95,360.02,359.99
1995,2,1995.1260,361,360.31,360.87,360.17
1995,3,1995.2027,361.64,360.18,361.8,360.33
1995,4,1995.2877,363.45,360.82,363.15,360.5
1995,5,1995.3699,363.8,360.63,363.83,360.66
1995,6,1995.4548,363.26,360.86,363.21,360.83
1995,7,1995.5370,361.9,361.11,361.74,360.98
1995,8,1995.6219,359.45,360.87,359.69,361.14
1995,9,1995.7068,358.05,361.31,358.03,361.31
1995,10,1995.7890,357.76,361.14,358.09,361.46
1995,11,1995.8740,359.56,361.7,359.51,361.63
1995,12,1995.9562,360.7,361.58,360.91,361.78
1996,1,1996.0410,362.05,362.03,361.97,361.94
1996,2,1996.1257,363.24,362.56,362.78,362.08
1996,3,1996.2049,364.02,362.53,363.72,362.21
1996,4,1996.2896,364.72,362.05,365.02,362.33
1996,5,1996.3716,365.41,362.24,365.62,362.45
1996,6,1996.4563,364.97,362.58,364.92,362.56
1996,7,1996.5383,363.65,362.89,363.38,362.66
1996,8,1996.6230,361.48,362.93,361.26,362.75
1996,9,1996.7077,359.45,362.73,359.53,362.83
1996,10,1996.7896,359.61,363,359.53,362.91
1996,11,1996.8743,360.76,362.89,360.88,362.99
1996,12,1996.9563,362.33,363.21,362.2,363.06
1997,1,1997.0411,363.18,363.16,363.18,363.14
1997,2,1997.1260,363.99,363.3,363.93,363.23
1997,3,1997.2027,364.56,363.1,364.8,363.31
1997,4,1997.2877,366.36,363.71,366.08,363.41
1997,5,1997.3699,366.8,363.61,366.71,363.53
1997,6,1997.4548,365.63,363.21,366.06,363.66
1997,7,1997.5370,364.47,363.68,364.57,363.81
1997,8,1997.6219,362.5,363.93,362.52,363.98
1997,9,1997.7068,360.19,363.47,360.89,364.19
1997,10,1997.7890,360.77,364.18,361.01,364.4
1997,11,1997.8740,362.43,364.58,362.52,364.65
1997,12,1997.9562,364.28,365.17,364.03,364.9
1998,1,1998.0411,365.33,365.31,365.21,365.17
1998,2,1998.1260,366.15,365.45,366.16,365.45
1998,3,1998.2027,367.31,365.84,367.19,365.7
1998,4,1998.2877,368.61,365.96,368.65,365.98
1998,5,1998.3699,369.3,366.1,369.44,366.24
1998,6,1998.4548,368.88,366.45,368.91,366.51
1998,7,1998.5370,367.64,366.84,367.51,366.75
1998,8,1998.6219,365.77,367.21,365.52,366.99
1998,9,1998.7068,363.9,367.2,363.9,367.21
1998,10,1998.7890,364.24,367.65,363.99,367.4
1998,11,1998.8740,365.46,367.62,365.44,367.58
1998,12,1998.9562,366.97,367.86,366.85,367.73
1999,1,1999.0411,368.15,368.13,367.89,367.86
1999,2,1999.1260,368.87,368.17,368.68,367.97
1999,3,1999.2027,369.59,368.11,369.54,368.05
1999,4,1999.2877,371.14,368.47,370.81,368.13
1999,5,1999.3699,371,367.79,371.4,368.19
1999,6,1999.4548,370.35,367.92,370.67,368.26
1999,7,1999.5370,369.27,368.47,369.09,368.33
1999,8,1999.6219,366.93,368.37,366.92,368.4
1999,9,1999.7068,364.64,367.94,365.15,368.47
1999,10,1999.7890,365.13,368.56,365.13,368.55
1999,11,1999.8740,366.68,368.84,366.5,368.64
1999,12,1999.9562,368.01,368.9,367.84,368.72
2000,1,2000.0410,369.14,369.12,368.85,368.81
2000,2,2000.1257,369.46,368.76,369.61,368.91
2000,3,2000.2049,370.51,369,370.53,369
2000,4,2000.2896,371.66,368.96,371.83,369.11
2000,5,2000.3716,371.83,368.61,372.44,369.22
2000,6,2000.4563,371.69,369.28,371.75,369.36
2000,7,2000.5383,370.12,369.35,370.23,369.49
2000,8,2000.6230,368.12,369.59,368.13,369.64
2000,9,2000.7077,366.62,369.95,366.45,369.79
2000,10,2000.7896,366.73,370.17,366.51,369.93
2000,11,2000.8743,368.29,370.46,367.93,370.08
2000,12,2000.9563,369.53,370.42,369.33,370.2
2001,1,2001.0411,370.28,370.26,370.36,370.33
2001,2,2001.1260,371.5,370.79,371.16,370.45
2001,3,2001.2027,372.12,370.63,372.06,370.55
2001,4,2001.2877,372.87,370.18,373.37,370.67
2001,5,2001.3699,374.02,370.79,374.02,370.79
2001,6,2001.4548,373.31,370.86,373.34,370.92
2001,7,2001.5370,371.62,370.81,371.82,371.05
2001,8,2001.6219,369.55,371,369.71,371.19
2001,9,2001.7068,367.96,371.29,368,371.35
2001,10,2001.7890,368.1,371.55,368.06,371.51
2001,11,2001.8740,369.68,371.86,369.52,371.67
2001,12,2001.9562,371.24,372.14,370.95,371.83
2002,1,2002.0411,372.44,372.41,372.03,372
2002,2,2002.1260,373.08,372.38,372.88,372.17
2002,3,2002.2027,373.52,372.03,373.84,372.33
2002,4,2002.2877,374.86,372.16,375.22,372.51
2002,5,2002.3699,375.55,372.31,375.94,372.7
2002,6,2002.4548,375.4,372.94,375.35,372.91
2002,7,2002.5370,374.02,373.21,373.9,373.13
2002,8,2002.6219,371.48,372.93,371.87,373.36
2002,9,2002.7068,370.7,374.04,370.24,373.59
2002,10,2002.7890,370.25,373.71,370.37,373.82
2002,11,2002.8740,372.08,374.26,371.9,374.06
2002,12,2002.9562,373.78,374.69,373.4,374.28
2003,1,2003.0411,374.68,374.66,374.54,374.51
2003,2,2003.1260,375.62,374.92,375.44,374.72
2003,3,2003.2027,376.11,374.61,376.43,374.91
2003,4,2003.2877,377.65,374.95,377.85,375.12
2003,5,2003.3699,378.35,375.1,378.58,375.33
2003,6,2003.4548,378.13,375.66,377.98,375.53
2003,7,2003.5370,376.61,375.8,376.5,375.72
2003,8,2003.6219,374.48,375.94,374.42,375.92
2003,9,2003.7068,372.98,376.33,372.73,376.1
2003,10,2003.7890,373,376.48,372.8,376.27
2003,11,2003.8740,374.34,376.54,374.26,376.43
2003,12,2003.9562,375.69,376.6,375.68,376.57
2004,1,2004.0410,376.79,376.76,376.74,376.71
2004,2,2004.1257,377.36,376.65,377.56,376.84
2004,3,2004.2049,378.39,376.87,378.5,376.96
2004,4,2004.2896,380.5,377.76,379.83,377.07
2004,5,2004.3716,380.61,377.35,380.44,377.18
2004,6,2004.4563,379.55,377.1,379.73,377.3
2004,7,2004.5383,377.76,376.99,378.17,377.42
2004,8,2004.6230,375.84,377.32,376.03,377.55
2004,9,2004.7077,374.05,377.42,374.32,377.71
2004,10,2004.7896,374.22,377.7,374.4,377.87
2004,11,2004.8743,375.84,378.04,375.88,378.05
2004,12,2004.9563,377.44,378.35,377.35,378.24
2005,1,2005.0411,378.34,378.31,378.48,378.44
2005,2,2005.1260,379.61,378.9,379.38,378.66
2005,3,2005.2027,380.17,378.67,380.38,378.85
2005,4,2005.2877,382.05,379.33,381.81,379.07
2005,5,2005.3699,382.24,378.96,382.56,379.29
2005,6,2005.4548,382.08,379.6,381.97,379.51
2005,7,2005.5370,380.67,379.85,380.5,379.72
2005,8,2005.6219,378.67,380.13,378.43,379.94
2005,9,2005.7068,376.42,379.79,376.76,380.15
2005,10,2005.7890,376.8,380.3,376.86,380.35
2005,11,2005.8740,378.31,380.51,378.36,380.55
2005,12,2005.9562,379.96,380.87,379.84,380.73
2006,1,2006.0411,381.37,381.34,380.95,380.91
2006,2,2006.1260,382.02,381.3,381.81,381.08
2006,3,2006.2027,382.56,381.05,382.76,381.23
2006,4,2006.2877,384.37,381.64,384.13,381.38
2006,5,2006.3699,384.92,381.64,384.81,381.53
2006,6,2006.4548,384.03,381.54,384.14,381.67
2006,7,2006.5370,382.28,381.47,382.6,381.81
2006,8,2006.6219,380.48,381.94,380.46,381.96
2006,9,2006.7068,378.81,382.19,378.72,382.11
2006,10,2006.7890,379.06,382.57,378.76,382.26
2006,11,2006.8740,380.14,382.35,380.22,382.41
2006,12,2006.9562,381.66,382.57,381.66,382.56
2007,1,2007.0411,382.58,382.56,382.74,382.71
2007,2,2007.1260,383.71,383,383.59,382.86
2007,3,2007.2027,384.34,382.82,384.54,383
2007,4,2007.2877,386.23,383.49,385.92,383.16
2007,5,2007.3699,386.41,383.12,386.61,383.32
2007,6,2007.4548,385.87,383.37,385.96,383.48
2007,7,2007.5370,384.45,383.63,384.43,383.64
2007,8,2007.6219,381.84,383.32,382.3,383.81
2007,9,2007.7068,380.86,384.25,380.56,383.97
2007,10,2007.7890,380.86,384.38,380.62,384.13
2007,11,2007.8740,382.35,384.58,382.09,384.29
2007,12,2007.9562,383.61,384.53,383.54,384.44
2008,1,2008.0410,385.07,385.05,384.62,384.58
2008,2,2008.1257,385.84,385.13,385.45,384.72
2008,3,2008.2049,385.83,384.29,386.43,384.86
2008,4,2008.2896,386.77,384,387.8,385.01
2008,5,2008.3716,388.51,385.21,388.47,385.17
2008,6,2008.4563,388.05,385.57,387.8,385.34
2008,7,2008.5383,386.25,385.46,386.26,385.51
2008,8,2008.6230,384.08,385.59,384.13,385.68
2008,9,2008.7077,383.09,386.5,382.42,385.85
2008,10,2008.7896,382.78,386.31,382.49,386.01
2008,11,2008.8743,384.01,386.23,383.96,386.16
2008,12,2008.9563,385.11,386.03,385.41,386.31
2009,1,2009.0411,386.65,386.63,386.5,386.46
2009,2,2009.1260,387.12,386.4,387.35,386.62
2009,3,2009.2027,388.51,386.99,388.3,386.76
2009,4,2009.2877,389.57,386.81,389.7,386.92
2009,5,2009.3699,390.16,386.85,390.4,387.09
2009,6,2009.4548,389.62,387.1,389.76,387.27
2009,7,2009.5370,388.07,387.24,388.25,387.46
2009,8,2009.6219,386.08,387.57,386.14,387.66
2009,9,2009.7068,384.65,388.07,384.44,387.87
2009,10,2009.7890,384.33,387.88,384.55,388.09
2009,11,2009.8740,386.05,388.28,386.1,388.31
2009,12,2009.9562,387.49,388.41,387.63,388.53
2010,1,2010.0411,388.55,388.53,388.8,388.76
2010,2,2010.1260,390.07,389.35,389.72,388.98
2010,3,2010.2027,391.01,389.48,390.73,389.18
2010,4,2010.2877,392.38,389.62,392.17,389.39
2010,5,2010.3699,393.22,389.89,392.9,389.58
2010,6,2010.4548,392.24,389.71,392.26,389.76
2010,7,2010.5370,390.33,389.51,390.73,389.94
2010,8,2010.6219,388.52,390.01,388.58,390.11
2010,9,2010.7068,386.84,390.26,386.83,390.28
2010,10,2010.7890,387.16,390.72,386.89,390.43
2010,11,2010.8740,388.67,390.91,388.36,390.58
2010,12,2010.9562,389.81,390.74,389.8,390.71
2011,1,2011.0411,391.3,391.27,390.88,390.84
2011,2,2011.1260,391.92,391.2,391.71,390.97
2011,3,2011.2027,392.45,390.92,392.64,391.08
2011,4,2011.2877,393.37,390.6,394.01,391.22
2011,5,2011.3699,394.28,390.95,394.69,391.36
2011,6,2011.4548,393.69,391.16,394.02,391.52
2011,7,2011.5370,392.6,391.77,392.48,391.68
2011,8,2011.6219,390.21,391.7,390.33,391.86
2011,9,2011.7068,389,392.44,388.59,392.04
2011,10,2011.7890,388.93,392.5,388.67,392.22
2011,11,2011.8740,390.24,392.49,390.18,392.41
2011,12,2011.9562,391.8,392.73,391.67,392.58
2012,1,2012.0410,393.07,393.05,392.8,392.76
2012,2,2012.1257,393.35,392.63,393.69,392.95
2012,3,2012.2049,394.36,392.79,394.72,393.13
2012,4,2012.2896,396.43,393.62,396.15,393.33
2012,5,2012.3716,396.87,393.52,396.87,393.53
2012,6,2012.4563,395.88,393.36,396.24,393.75
2012,7,2012.5383,394.52,393.72,394.73,393.97
2012,8,2012.6230,392.54,394.06,392.64,394.2
2012,9,2012.7077,391.13,394.58,390.97,394.45
2012,10,2012.7896,391.01,394.59,391.13,394.69
2012,11,2012.8743,392.95,395.2,392.71,394.93
2012,12,2012.9563,394.34,395.27,394.25,395.16
2013,1,2013.0411,395.61,395.58,395.43,395.4
2013,2,2013.1260,396.85,396.12,396.36,395.62
2013,3,2013.2027,397.26,395.71,397.38,395.82
2013,4,2013.2877,398.35,395.56,398.84,396.03
2013,5,2013.3699,399.98,396.62,399.59,396.23
2013,6,2013.4548,398.87,396.32,398.96,396.44
2013,7,2013.5370,397.37,396.54,397.43,396.63
2013,8,2013.6219,395.41,396.91,395.28,396.82
2013,9,2013.7068,393.39,396.85,393.54,397.01
2013,10,2013.7890,393.7,397.29,393.62,397.19
2013,11,2013.8740,395.19,397.46,395.13,397.37
2013,12,2013.9562,396.82,397.76,396.62,397.54
2014,1,2014.0411,397.93,397.9,397.75,397.71
2014,2,2014.1260,398.1,397.37,398.62,397.88
2014,3,2014.2027,399.47,397.92,399.6,398.03
2014,4,2014.2877,401.33,398.53,401.01,398.19
2014,5,2014.3699,401.88,398.51,401.72,398.35
2014,6,2014.4548,401.31,398.75,401.04,398.51
2014,7,2014.5370,399.07,398.23,399.47,398.67
2014,8,2014.6219,397.21,398.72,397.29,398.83
2014,9,2014.7068,395.4,398.87,395.51,399
2014,10,2014.7890,395.65,399.25,395.58,399.17
2014,11,2014.8740,397.22,399.5,397.1,399.34
2014,12,2014.9562,398.79,399.73,398.6,399.52
2015,1,2015.0411,399.85,399.83,399.73,399.7
2015,2,2015.1260,400.31,399.57,400.63,399.89
2015,3,2015.2027,401.51,399.96,401.64,400.06
2015,4,2015.2877,403.45,400.64,403.1,400.27
2015,5,2015.3699,404.11,400.73,403.86,400.48
2015,6,2015.4548,402.88,400.31,403.25,400.71
2015,7,2015.5370,401.6,400.76,401.76,400.96
2015,8,2015.6219,399,400.51,399.68,401.23
2015,9,2015.7068,397.5,400.98,398.03,401.53
2015,10,2015.7890,398.28,401.9,398.23,401.83
2015,11,2015.8740,400.24,402.52,399.9,402.16
2015,12,2015.9562,401.89,402.83,401.54,402.47
2016,1,2016.0410,402.65,402.62,402.82,402.78
2016,2,2016.1257,404.16,403.42,403.84,403.09
2016,3,2016.2049,404.86,403.27,404.98,403.37
2016,4,2016.2896,407.57,404.73,406.51,403.64
2016,5,2016.3716,407.65,404.26,407.28,403.89
2016,6,2016.4563,407,404.46,406.66,404.14
2016,7,2016.5383,404.5,403.69,405.14,404.37
2016,8,2016.6230,402.24,403.78,403.02,404.6
2016,9,2016.7077,401.01,404.52,401.33,404.85
2016,10,2016.7896,401.5,405.12,401.48,405.09
2016,11,2016.8743,403.64,405.92,403.08,405.34
2016,12,2016.9563,404.55,405.49,404.66,405.58
2017,1,2017.0411,406.07,406.04,405.87,405.83
2017,2,2017.1260,406.64,405.9,,
2017,3,2017.2027,,,,
2017,4,2017.2877,,,,
2017,5,2017.3699,,,,
2017,6,2017.4548,,,,
2017,7,2017.5370,,,,
2017,8,2017.6219,,,,
2017,9,2017.7068,,,,
2017,10,2017.7890,,,,
2017,11,2017.8740,,,,
2017,12,2017.9562,,,,

